Pseudoscalar mesons in a finite cubic volume with twisted boundary conditions

We study the effects of a finite cubic volume with twisted boundary conditions on pseudoscalar mesons. We first apply chiral perturbation theory in the p-regime and calculate the corrections for masses, decay constants, pseudoscalar coupling constants and form factors at next-to-leading order. We show that the Feynman-Hellmann theorem and the relevant Ward-Takahashi identity are satisfied. We then derive asymptotic formulae a la Luscher for twisted boundary conditions. We show that chiral Ward identities for masses and decay constants are satisfied by the asymptotic formulae in finite volume as a consequence of infinite-volume Ward identities. Applying asymptotic formulae in combination with chiral perturbation theory we estimate corrections beyond next-to-leading order for twisted boundary conditions.

==> README.txt <==
%% Description of the file content
%%================================

%% commands_preprint.sty contains author commands. 
%% Packages needed for the compilation: amssymb,amsmath,amsfonts,mathrsfs,bbm,dsfont,slashed,braket,SIunits,booktabs,array.

%% jheppub.sty contains the layout of JHEP articles.

%% preprint.tex contains the article.
%% Compile preprint.tex with PDFLaTeX.

%% biblio_preprint.bib contains the author bibliography.

%% JHEP.bst contains the bibliography layout of JHEP articles.

%% The directory figures contains all figures of the article.

